The Assurance Monitor Pattern

Some applications require an assurance that certain criteria are violated with only low probability. An alert is generated when the current course of action is likely to violate assurance criteria and the alert results in corrective action. Assurance monitors fuse information from multiple data streams generated by sensors and other sources to estimate the probability distribution of system trajectories. This distribution is used to determine whether an assurance constraint is likely to be violated. The acquisition of data requires resources such as energy, computational power and communication bandwidth which are scarce in many applications. At each point in time the system must decide whether to expend these resources to get more data to improve the confidence in the probability distribution of trajectories. This paper presents a software-design pattern for assurance monitoring and gives examples of its uses, including an application of the pattern to the problem of autonomous navigation of a drone which is required to avoid no-fly zones while using limited resources.

==> images/scenario_table/log.txt <==
python2.7 assurance_monitor.py --heat_map
Random seed:  None
------------------------------------->>>
At time: 0  and location  (0, 10)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (1, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.00105284573009 , continue
------------------------------------->>>
At time: 1  and location  (2, 10)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (-1, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.0202576590711 , continue
------------------------------------->>>
At time: 2  and location  (2, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0203328111447 , continue
------------------------------------->>>
At time: 3  and location  (3, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0203116789318 , continue
------------------------------------->>>
At time: 4  and location  (4, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (-1, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0211291671776 , continue
------------------------------------->>>
At time: 5  and location  (4, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.340387274071 , change
Delta to target location:  18 2
Computed new velocities:  [(1, 1), (1, 1), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0)]
After a trajectory change:  (5, 8) (1, 1)
------------------------------------->>>
At time: 6  and location  (5, 8)  with resources available: 12  and current velocity  (1, 1)
Actual perturb happens to the next location:  (-1, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0217225871976 , continue
------------------------------------->>>
At time: 7  and location  (5, 9)  with resources available: 12  and current velocity  (1, 1)
Actual perturb happens to the next location:  (0, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.00271484706282 , continue
------------------------------------->>>
At time: 8  and location  (6, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0203573460115 , continue
------------------------------------->>>
At time: 9  and location  (7, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0198210383673 , continue
------------------------------------->>>
At time: 10  and location  (8, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0261606847041 , continue
------------------------------------->>>
At time: 11  and location  (9, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 1)
Probability of flying over no-fly zone after CaPSuLe:	0.00602857108684 , continue
------------------------------------->>>
At time: 12  and location  (10, 10)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.000843762164374 , continue
------------------------------------->>>
At time: 13  and location  (11, 10)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.0195978592583 , continue
------------------------------------->>>
At time: 14  and location  (12, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0203083542648 , continue
------------------------------------->>>
At time: 15  and location  (13, 9)  with resources available: 12  and current velocity  (1, 0)
Actual perturb happens to the next location:  (1, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.308746717315 , more_data
Probability of flying over no-fly zone after GPS:	0.018813135104 , continue
------------------------------------->>>
At time: 16  and location  (15, 8)  with resources available: 11  and current velocity  (1, 0)
Actual perturb happens to the next location:  (-1, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.274532167558 , more_data
Probability of flying over no-fly zone after GPS:	0.341337702614 , more_data
Delta to target location:  8 2
Computed new velocities:  [(1, 1), (1, 1), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0), (1, 0)]
After a trajectory change:  (15, 8) (1, 1)
------------------------------------->>>
At time: 17  and location  (15, 8)  with resources available: 9  and current velocity  (1, 1)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0214080480655 , continue
------------------------------------->>>
At time: 18  and location  (16, 9)  with resources available: 9  and current velocity  (1, 1)
Actual perturb happens to the next location:  (-1, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.0186576092829 , continue
------------------------------------->>>
At time: 19  and location  (16, 10)  with resources available: 9  and current velocity  (1, 0)
Actual perturb happens to the next location:  (1, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.00164057225181 , continue
------------------------------------->>>
At time: 20  and location  (18, 10)  with resources available: 9  and current velocity  (1, 0)
Actual perturb happens to the next location:  (1, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.0201841183223 , continue
------------------------------------->>>
At time: 21  and location  (20, 9)  with resources available: 9  and current velocity  (1, 0)
Actual perturb happens to the next location:  (1, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.309393164187 , more_data
Probability of flying over no-fly zone after GPS:	0.0203062827306 , continue
------------------------------------->>>
At time: 22  and location  (22, 8)  with resources available: 8  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, 0)
Probability of flying over no-fly zone after CaPSuLe:	0.00084375 , continue
------------------------------------->>>
At time: 23  and location  (23, 8)  with resources available: 8  and current velocity  (1, 0)
Actual perturb happens to the next location:  (0, -1)
Probability of flying over no-fly zone after CaPSuLe:	0.0187259968747 , continue
ffmpeg -start_number 0 -framerate 1 -i current_heat_map_%02d.jpg -vcodec mpeg4 scenario.mp4

